Optimization on the Surface of the (Hyper)-Sphere

Thomson problem is a classical problem in physics to study how $n$ number of charged particles distribute themselves on the surface of a sphere of $k$ dimensions. When $k=2$, i.e. a 2-sphere (a circle), the particles appear at equally spaced points. Such a configuration can be computed analytically. However, for higher dimensions such as $k \ge 3$, i.e. the case of 3-sphere (standard sphere), there is not much that is understood analytically. Finding global minimum of the problem under these settings is particularly tough since the optimization problem becomes increasingly computationally intensive with larger values of $k$ and $n$. In this work, we explore a wide variety of numerical optimization methods to solve the Thomson problem. In our empirical study, we find stochastic gradient based methods (SGD) to be a compelling choice for this problem as it scales well with the number of points.

==> plots/fevals.csv <==
2,23,13491
5,349,66357
10,853,32145
15,1063,85255
20,3410,48093
25,2002,51498
30,2577,77518
35,8224,112615
40,3733,76744

==> plots/obj_n10_intrpnt.csv <==
196.681959
0.024822
0.102450
0.437660
1.978804
61.950924
67.727728
0.046111
12.876821
10.310207
9.642565
11.153187
13.646852
8.742356
9.309024
9.813673
12.123861
9.031930
9.092254
11.576233
9.606834
13.965833
10.787244
12.659849
11.689374
11.778221
12.615011
12.115802
16.580118
13.422867
12.298037
19.045739
14.232934
13.123051
15.280591
13.957336
13.472875
14.812913
15.088263
13.839256
14.893462
14.113998
14.168949
14.030272
13.875056
16.861337
14.975714
16.634222
15.621258
15.168303
19.936373
17.080093
15.688660
20.503833
17.389195
16.350922
18.532373
17.678896
17.005048
15.362504
17.540576
17.272424
15.770557
18.598215
17.537752
17.475452
24.153414
17.958726
17.134534
22.376521
18.613449
17.665814
21.964435
19.260324
18.226810
18.106490
65.815507
18.632710
20.685516
19.936355
19.208668
21.144677
20.365747
19.782317
21.610607
20.829801
19.017176
25.011496
20.465876
20.787441
20.686957
20.287290
20.520258
26.870984
20.377101
20.224927
20.339298
21.005691
20.817421
23.990866
21.783599
21.187296
21.451388
21.396999
21.983783
21.455732
22.887650
21.945718
21.612424
20.217776
20.944166
21.274401
21.430895
21.319563
21.585357
21.424496
22.294622
21.669326
21.528331
23.028966
22.175134
22.091926
26.224297
22.200368
22.169174
31.577945
22.050232
22.093310
22.767261
22.355416
22.213819
22.378174
22.224762
22.743871
22.482321
22.617148
22.505288
22.481255
23.582462
23.001241
23.608412
23.283672
23.140995
23.071500
23.832941
23.466683
23.709022
23.594091
23.533801
23.914562
23.718773
23.624045
24.257332
23.937484
24.261314
24.102322
24.065777
25.669026
24.112701
24.115430
24.535100
24.310654
24.209074
24.439150
24.321718
24.264727
24.620740
24.443431
24.600800
24.525941
24.485600
24.641818
24.571215
24.530326
24.767514
24.645920
24.587400
24.791838
24.692656
24.814287
24.753633
24.723203
24.863485
24.793296
24.758201
24.740686
24.892491
24.817107
24.889462
24.857202
24.838141
24.873241
24.862250
24.851875
24.969448
24.910990
24.988742
24.950706
24.976696
24.967001
24.959692
24.999303
24.981723
24.971265
24.999428
24.988557
24.980714
25.030374
25.006956
25.037375
25.023001
24.970472
25.068223
25.011441
25.032746
25.023346
25.017711
25.012689
25.017292
25.018036
25.030653
25.027243
25.023371
24.973895
25.010557
25.020006
25.042018
25.031340
25.025756
25.000588
25.131115
25.021062
25.042294
25.031697
25.026130
25.029271
25.030576
25.027102
25.103533
25.031049
25.031364
25.050521
25.041408
25.034306
25.103840
25.040301
25.041472
25.037475
25.091944
25.041262
25.041817
25.059548
25.050661
25.056228
25.054184
25.052673
25.093555
25.055238
25.055166
25.048475
25.093665
25.054488
25.060911
25.057750
25.058090
25.058037
25.057923
25.059537
25.058882
25.058441
25.064881
25.061785
25.063827
25.063260
25.061427
25.082652
25.062949
25.063256
25.066503
25.064966
25.064132
25.067415
25.065851
25.068662
25.067413
25.057940
25.064978
25.066772
25.065874
25.080202
25.066767
25.066880
25.070147
25.065349
25.068228
25.069308
25.069758
25.069016
25.074893
25.069536
25.070801
25.070208
25.069882
25.071703
25.070796
25.071572
25.071275
25.071058
25.070672
25.076138
25.071187
25.071203
25.070647
25.076305
25.071270
25.071323
25.071911
25.071710
25.072579
25.072144
25.052019
25.066589
25.070495
25.071602
25.072797
25.071590
25.072237
25.072528
25.072665
25.072763
25.072719
25.072871
25.072809
25.072767
25.072869
25.072854
25.072820
25.072221
25.072675
25.072786
25.073391
25.073090
25.073311
25.073204
25.073219
25.073260
25.073244
25.073290
25.073302
25.073591
25.073446
25.073310
25.073426
25.073448
25.073415
25.074115
25.073452
25.073455
25.073616
25.073539
25.072885
25.073361
25.073488
25.073543
25.073522
25.073506
25.073124
25.073361
25.073445
25.073539
25.073498
25.073479
25.073980
25.073491
25.073641
25.073566
25.073576
25.073582
25.073657
25.073622
25.073675
25.073649
25.073700
25.073677
25.073664
25.073618
25.073966
25.073654
25.073714
25.073684
25.073646
25.073666
25.073676
25.073732
25.073704
25.073724
25.073716
25.073710
25.073916
25.073718
25.073718
25.073753
25.073736
25.073727
25.073763
25.073745
25.073620
25.073706
25.073731
25.073744
25.073739
25.073760
25.073750
25.073771
25.073760
25.073776
25.073768
25.073772
25.073772
25.073770
25.073770
25.073792
25.073784
25.073177
25.073784
25.073762
25.073831
25.073776
25.073781
25.073783
25.073799
25.073793
25.073767
25.073784
25.073793
25.073793
25.073793
25.073807
25.073748
25.073807
25.073807
25.073807
25.073807
25.073818
25.073811
25.073784
25.073787
25.073811
25.073737
25.073785
25.073779
25.073796
25.073804
25.073741
25.073778
25.073793
25.073799
25.073795
25.073831
25.073803
25.073831
25.073806
25.073808
25.073809
25.073810
25.073731
25.073810
25.073810
25.073810
25.073806
25.073821
25.073811
25.073731
25.073811
25.073746
25.073716
25.073783
25.073798
25.073804
25.073814
25.073814
25.073767
25.073760
25.073814
25.073757
25.073755
25.073791
25.073804
25.073809
25.073718
25.073773
25.073793
25.073802
25.073802
25.073821
25.073805
25.073821
25.073807
25.073824
25.073808
25.073826
25.073808
25.073827
25.073808
25.073827
25.073808
25.073827
25.073809
25.073812
25.073717
25.073812
25.073753
25.073744
25.073788
25.073801
25.073807
25.073754
25.073785
25.073785
25.073797
25.073802
25.073802
25.073815
25.073806
25.073817
25.073808
25.073809
25.073809
25.073810
25.073810
25.073810
25.073811
25.073758
25.073785
25.073810
25.073770
25.073776
25.073793
25.073802
25.073806
25.073812
25.073812
25.073812
25.073813
25.073783
25.073788
25.073813
25.073774
25.073775
25.073796
25.073805
25.073809
25.073769
25.073771
25.073792
25.073801
25.073805
25.073775
25.073783
25.073792
25.073799
25.073802
25.073803
25.073811
25.073789
25.073792
25.073803
25.073807
25.073761
25.073776
25.073788
25.073798
25.073803
25.073803
25.073812
25.073806
25.073811
25.073808
25.073761
25.073777
25.073808
25.073767
25.073768
25.073791
25.073800
25.073804
25.073771
25.073778
25.073790
25.073798
25.073801
25.073802
25.073810
25.073790
25.073792
25.073802
25.073806
25.073777
25.073782
25.073794
25.073800
25.073803
25.073783
25.073787
25.073794
25.073799
25.073801
25.073801
25.073809
25.073804
25.073805
25.073806
25.073788
25.073791
25.073806
25.073785
25.073787
25.073797
25.073802
25.073775
25.073780
25.073790
25.073796
25.073799
25.073799
25.073807
25.073792
25.073793
25.073800
25.073804
25.073788
25.073791
25.073797
25.073800
25.073802
25.073800
25.073809
25.073803
25.073808
25.073805
25.073806
25.073789
25.073792
25.073806
25.073793
25.073795
25.073800
25.073803
25.073804
25.073787
25.073788
25.073797
25.073801
25.073803
25.073801
25.073808
25.073804
25.073808
25.073805
25.073806
25.073806
25.073791
25.073792
25.073806
25.073794
25.073795
25.073801
25.073804
25.073805
25.073787
25.073789
25.073797
25.073801
25.073803
25.073802
25.073808
25.073804
25.073808
25.073805
25.073806
25.073788
25.073790
25.073806
25.073792
25.073794
25.073800
25.073803
25.073804
25.073787
25.073790
25.073797
25.073801
25.073803
25.073802
25.073808
25.073804
25.073808
25.073805
25.073806
25.073789
25.073791
25.073806
25.073792
25.073794
25.073800
25.073803
25.073804
25.073788
25.073792
25.073797
25.073801
25.073803
25.073802
25.073808
25.073804
25.073808
25.073805
25.073806
25.073790
25.073793
25.073806
25.073794
25.073795
25.073800
25.073803
25.073804
25.073790
25.073792
25.073798
25.073802
25.073803
25.073802
25.073808
25.073804
25.073807
25.073805
25.073806
25.073791
25.073794
25.073806
25.073795
25.073797
25.073801
25.073803
25.073805
25.073792
25.073794
25.073799
25.073802
25.073803
25.073802
25.073808
25.073804
25.073807
25.073805
25.073792
25.073794
25.073805
25.073795
25.073797
25.073801
25.073803
25.073804
25.073805
25.073808
25.073806
25.073806
25.073806
25.073797
25.073798
25.073806
25.073797
25.073798
25.073802
25.073804
25.073806
25.073806
25.073808
25.073806
25.073797
25.073798
25.073806
25.073795
25.073797
25.073802
25.073804
25.073805
25.073792
25.073794
25.073800
25.073803
25.073804
25.073803
25.073808
25.073805
25.073808
25.073806
25.073807
25.073807
25.073794
25.073796
25.073807
25.073801
25.073801
25.073804
25.073805
25.073806
25.073798
25.073799
25.073803
25.073804
25.073805
25.073804
25.073808
25.073805
25.073808
25.073806
25.073807
25.073807
25.073800
25.073800
25.073807
25.073807
25.073799
25.073800
25.073804
25.073805
25.073806
25.073807
25.073808
25.073800
25.073801
25.073808
25.073800
25.073801
25.073804
25.073806
25.073797
25.073799
25.073802
25.073804
25.073805
25.073804
25.073808
25.073802
25.073803
25.073805
25.073807
25.073801
25.073802
25.073804
25.073806
25.073806
25.073804
25.073809
25.073806
25.073809
25.073807
25.073807
25.073808
25.073808
25.073802
25.073802
25.073808
25.073803
25.073804
25.073806
25.073807
25.073800
25.073801
25.073804
25.073805
25.073806
25.073804
25.073809
25.073806
25.073808
25.073807
25.073807
25.073808
25.073802
25.073802
25.073808
25.073802
25.073803
25.073805
25.073806
25.073807
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073804
25.073804
25.073808
25.073805
25.073805
25.073807
25.073807
25.073803
25.073803
25.073805
25.073806
25.073807
25.073805
25.073809
25.073807
25.073809
25.073808
25.073808
25.073808
25.073803
25.073804
25.073808
25.073805
25.073805
25.073807
25.073807
25.073803
25.073803
25.073805
25.073806
25.073807
25.073805
25.073809
25.073807
25.073809
25.073807
25.073808
25.073808
25.073808
25.073804
25.073804
25.073808
25.073805
25.073805
25.073807
25.073807
25.073802
25.073803
25.073805
25.073806
25.073807
25.073806
25.073809
25.073807
25.073809
25.073808
25.073808
25.073808
25.073808
25.073804
25.073804
25.073808
25.073808
25.073808
25.073808
25.073804
25.073804
25.073808
25.073805
25.073805
25.073807
25.073807
25.073808
25.073803
25.073804
25.073806
25.073807
25.073807
25.073806
25.073809
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073804
25.073804
25.073808
25.073803
25.073804
25.073806
25.073807
25.073808
25.073802
25.073802
25.073805
25.073807
25.073807
25.073807
25.073809
25.073807
25.073809
25.073808
25.073808
25.073808
25.073802
25.073803
25.073808
25.073805
25.073806
25.073807
25.073808
25.073803
25.073804
25.073806
25.073807
25.073807
25.073806
25.073808
25.073807
25.073808
25.073808
25.073808
25.073808
25.073804
25.073805
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073805
25.073806
25.073808
25.073806
25.073806
25.073807
25.073808
25.073804
25.073804
25.073806
25.073807
25.073807
25.073806
25.073809
25.073807
25.073809
25.073808
25.073808
25.073808
25.073808
25.073805
25.073805
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073807
25.073807
25.073808
25.073808
25.073805
25.073805
25.073807
25.073807
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073806
25.073807
25.073807
25.073808
25.073805
25.073805
25.073807
25.073807
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073806
25.073807
25.073807
25.073808
25.073805
25.073805
25.073807
25.073807
25.073808
25.073807
25.073809
25.073807
25.073809
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073806
25.073806
25.073807
25.073808
25.073805
25.073805
25.073806
25.073807
25.073808
25.073807
25.073809
25.073807
25.073809
25.073808
25.073808
25.073808
25.073805
25.073805
25.073808
25.073806
25.073806
25.073807
25.073808
25.073805
25.073805
25.073807
25.073807
25.073808
25.073807
25.073809
25.073807
25.073809
25.073808
25.073808
25.073806
25.073806
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073805
25.073806
25.073807
25.073807
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073807
25.073807
25.073808
25.073808
25.073805
25.073806
25.073807
25.073807
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073806
25.073806
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073807
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073807
25.073807
25.073808
25.073808
25.073805
25.073805
25.073807
25.073807
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073807
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073804
25.073804
25.073806
25.073807
25.073807
25.073807
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073806
25.073806
25.073808
25.073807
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073807
25.073807
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073806
25.073806
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073806
25.073807
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073807
25.073807
25.073808
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073807
25.073807
25.073808
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073807
25.073807
25.073807
25.073808
25.073808
25.073807
25.073809
25.073808
25.073809
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073807
25.073807
25.073808
25.073807
25.073807
25.073808
25.073808
25.073808
25.073809
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808
25.073808


==> plots/obj_n10_lbfgs.csv <==
110.39788993
50.87029035
30.49367005
29.29607488
26.71357649
25.94204850
25.67993573
25.57971413
25.47758613
25.28043726
25.11967571
25.07105552
25.05538885
25.04634636
25.04424913
25.04378485
25.04365161
25.04335698
25.04272036
25.04209224
25.04159672
25.04143227
25.04138450
25.04137608

==> plots/obj_n10_regul.csv <==
1099.74097522
 590.14614467
 397.34104295
 271.80837719
 223.46225209
 200.52336735
 160.87909726
 140.34233074
 126.17152067
 106.91258091
  93.99115841
  83.52437145
  76.00985435
  72.98581475
  67.23786441
  64.14418503
  60.43046906
  58.82483646
  55.45172469
  52.92819175
  51.79987360
  51.15318993
  49.28587067
  48.42902165
  47.61738457
  47.37467253
  46.85254210
  46.20896833
  44.48376557
  43.58856254
  42.19933468
  39.96852518
  39.27204892
  38.17432608
  37.06297458
  36.45884849
  36.34452178
  36.06677936
  35.87929305
  35.78615472
  35.67365068
  35.47138549
  35.39618662
  35.28844111
  35.18291289
  34.94615306
  34.72432485
  34.26179536
  34.00801156
  33.07961522
  32.44550157
  32.19333974
  31.81706898
  31.24422551
  30.92534418
  30.46830099
  30.04089208
  29.78559493
  29.54236008
  29.40750565
  29.22728366
  29.14312194
  29.03310281
  28.99154163
  28.95867482
  28.94076656
  28.92882497
  28.91491908
  28.86612210
  28.74774054
  28.53857346
  28.28924346
  27.84789090
  27.54072367
  27.38925897
  27.28887415
  27.20098249
  27.14164982
  27.09357488
  27.07614128
  27.05577554
  27.04881068
  27.04337469
  27.03378275
  27.01220033
  26.97548770
  26.95420768
  26.94786963
  26.94390389
  26.94192040
  26.93998406
  26.91661664
  26.70571128
  26.58558742
  26.44937911
  26.34969027
  26.25497564
  26.16133597
  26.08515510
  26.01767720
  25.95897824
  25.89408494
  25.86927639
  25.82256939
  25.79686091
  25.76229313
  25.73940498
  25.71475319
  25.66735609
  25.63591285
  25.61026274
  25.58619977
  25.56014699
  25.54644979
  25.53845645
  25.52287465
  25.51363506
  25.50975140
  25.50731255
  25.50398552
  25.50288403
  25.50251113
  25.50187518
  25.49850922
  25.49334201
  25.49052376
  25.48619231
  25.47735179
  25.47277810
  25.46173269
  25.44493953
  25.41499035
  25.36618057
  25.31467347
  25.30069421
  25.27024973
  25.26436970
  25.25980524
  25.25887629
  25.25858481
  25.25835151
  25.25648830
  25.24534341
  25.23652110
  25.23339492
  25.23088769
  25.23024441
  25.22976122
  25.22803818
  25.22676352
  25.22491413
  25.22000445
  25.21700436
  25.21402309
  25.21217727
  25.20803601
  25.19457997
  25.18713198
  25.17396692
  25.15699197
  25.14441421
  25.12918806
  25.12195014
  25.11737491
  25.11555907
  25.11480150
  25.11435940
  25.11376774
  25.11335176
  25.11327265
  25.11321649
  25.11311606
  25.11190409
  25.09271606
  25.08851371
  25.08617342
  25.08551321
  25.08533043
  25.08526127
  25.08518077
  25.08513314
  25.08508982
  25.08501789
  25.08471303
  25.07995871
  25.07530389
  25.07428035
  25.07391663
  25.07379132
  25.07375870
  25.07371221
  25.07319332
  25.07297235
  25.07279409
  25.07132298
  25.06343023
  25.06089258
  25.05754261
  25.05689055
  25.05638419
  25.05622365
  25.05617380
  25.05615421

==> plots/obj_n10_regul_a.csv <==
  1
  8
 12
 15
 18
 22
 25
 28
 30
 34
 37
 39
 42
 44
 48
 51
 54
 56
 59
 62
 65
 67
 69
 72
 74
 76
 79
 82
 86
 88
 90
 94
 96
 99
101
104
107
111
113
115
117
120
122
124
126
128
130
132
134
136
138
140
142

==> plots/obj_n30_intrpnt.csv <==
3545.434222
0.000943
0.003765
0.014997
0.059475
471.065007
0.015958
112.798979
162.997356
219.417961
4.360252
15.564764
56.320499
74.355734
92.745600
21.595067
59.182359
65.353340
71.999975
49.178058
76.525710
127.423317
19.071298
79.402641
102.371473
113.361427
0.022176
0.088587
0.352540
1.376982
113.873996
0.393586
67.055949
92.900041
96.116772
56.779097
118.924517
187.580783
0.066037
144.419251
160.138526
168.896206
0.032538
0.128522
0.502717
1.947731
149.324119
0.037927
140.344565
138.159777
139.752670
159.521759
189.477242
0.053191
60.431224
176.533010
219.922184
64.934374
109.831404
281.351827
178.525122
266.229905
247.925679
218.875213
0.017572
211.978227
282.366629
228.876704
180.052353
233.761823
196.657858
266.909025
227.804797
0.056035
250.714750
241.483438
227.856859
214.154280
328.989235
249.914623
252.971726
0.016330
252.181878
251.495005
251.930187
0.197484
0.777918
2.994617
11.824373
275.180744
0.192043
268.750688
270.923758
272.768002
1.452743
5.393995
19.861370
112.013366
299.410904
1.795327
290.258160
292.957973
2.524148
9.659937
36.839929
106.485625
290.089385
327.740413
310.143607
3.430856
294.604823
301.198873
17.929181
62.441473
128.037757
583.732341
299.305619
339.220209
307.087067
23.947964
294.278818
300.105679
17.254457
62.381831
184.980209
260.947413
302.397843
304.629899
38.274336
298.346103
301.140736
42.928198
115.564296
226.593579
284.199576
303.452727
47.847295
298.496742
299.558517
301.176629
61.382421
129.428088
269.944564
322.592020
306.487839
311.233730
43.156669
305.682836
308.375077
64.604027
170.053508
278.105504
316.006666
318.044935
319.657683
55.414438
318.084830
318.821691
55.561121
128.436365
261.829036
348.258447
320.868495
323.787168
60.889402
322.016067
322.888924
28.351067
94.932283
179.811508
263.790164
326.824393
328.831901
63.252625
328.238527
328.534962
34.868785
73.242956
150.460420
378.466206
329.415775
331.117255
44.264436
330.506443
9.338880
34.150322
124.437184
224.276729
330.811384
331.674414
332.753864
75.560936
332.495145
332.623193
28.506662
85.404813
321.001611
314.816130
333.167518
333.831806
146.951765
333.633331
7.820215
27.966032
115.579420
355.690085
334.457225
334.724015
335.041353
7.061761
334.823659
6.442764
18.123176
54.750743
152.786021
334.432112
348.490306
334.873907
335.296324
335.575912
52.299246
335.476320
23.434492
67.123968
169.067577
299.772937
335.869880
336.016226
336.134870
3.263804
336.087198
4.878203
21.699667
56.296929
147.219959
335.795147
338.315031
336.068971
336.755833
336.377311
151.214886
336.333373
336.355390
21.126500
103.601139
190.481975
311.062272
336.690225
336.749767
336.610054
9.689080
336.589993
0.390767
1.562029
6.141583
22.536567
336.831220
336.882546
336.860028
0.865095
336.850047
2.277912
8.554590
26.576465
76.253626
336.922042
336.958231
336.948352
1.267005
336.938643
11.704945
66.705588
104.790414
274.753344
337.064539
337.086393
337.085565
2.796556
337.075484
0.852360
3.394618
13.428385
64.359833
337.047179
337.351442
337.067826
337.252038
337.093802
337.120321
24.091322
337.115165
5.713475
21.460932
77.585246
211.160802
337.148264
337.161221
337.169513
0.829011
337.166948
0.308344
1.319109
3.624561
12.025580
337.152281
337.236987
337.161224
0.260106
337.158748
6.658957
27.168063
97.530199
230.939468
337.152174
337.232273
337.160764
5.713604
337.158101
0.050822
0.203262
0.812962
3.282004
337.154729
337.296345
337.163703
337.176372
0.447062
337.173939
1.240842
4.703219
16.659649
52.630313
337.189303
337.196872
337.201127
337.191774
0.665056
337.190497
24.064795
63.847928
186.192784
328.976459
337.202022
337.205295
337.205445
5.668828
337.204866
1.095752
4.445251
30.432640
54.777971
337.210262
337.213290
337.211884
1.160444
337.211273
0.434044
1.783233
7.488550
28.703294
337.218933
337.220182
337.220217
0.489374
337.219916
3.089481
11.805845
44.222370
132.709339
337.218844
337.234781
337.220458
337.222454
5.277408
337.222159
0.330575
1.307288
4.857289
17.851963
337.224058
337.225192
337.225770
337.224254
0.400132
337.224106
0.035526
0.140772
0.545410
2.045334
337.226254
337.226657
337.226242
0.032953
337.226095
1.815812
7.189727
27.349388
99.217783
337.226726
337.227121
337.227409
2.083097
337.227334
0.000355
0.001419
0.005668
0.022601
337.227517
337.227757
337.227974
0.000425
337.227898
1.543817
6.210997
24.805782
84.701759
337.228607
337.228763
337.228850
1.461828
337.228812
0.007732
0.030924
0.123692
0.495029
337.228504
337.229386
337.228603
0.007630
337.228564
8.928898
33.606077
123.891708
242.731111
337.228364
337.230392
337.228529
337.229178
337.228844
8.840026
337.228807
0.798591
3.140336
11.963395
43.468710
337.229090
337.229194
337.229241
337.229066
1.580457
337.229048
0.000011
0.000042
0.000169
0.000674
337.229223
337.229314
337.229310
0.000025
337.229301
0.036902
0.147329
0.586778
2.322966
337.229334
337.229383
337.229395
0.029039
337.229385
0.137907
0.557226
2.282255
9.550903
337.229493
337.229517
337.229530
0.672901
337.229526
0.096458
0.388771
1.558700
5.905394
337.229498
337.229666
337.229515
0.122768
337.229510
0.588225
2.301044
8.663557
31.051499
337.229513
0.581451
337.229504
9.289853
46.124419
118.102841
226.589425
337.229419
337.230409
337.229471
337.229746
337.229491
7.350026
337.229487
10.964572
37.794540
128.648695
259.001129
337.229415
337.229724
337.229482
10.604592
337.229477
1.991335
7.429456
26.603228
93.111026
337.229458
337.229735
337.229487
337.229515
1.924710
337.229510
2.820054
10.568535
35.512135
111.872197
337.229542
337.229557
337.229565
337.229545
2.808348
337.229542
3.714929
12.723718
41.380846
130.729706
337.229565
337.229574
337.229574
3.628807
337.229573
4.404622
14.515826
46.607317
144.512839
337.229583
337.229589
337.229587
4.399890
337.229586
5.386291
19.295960
64.467392
197.797343
337.229600
337.229603
337.229604
5.386636
337.229603
3.021057
10.597139
35.241761
119.069830
337.229603
337.229626
337.229606
337.229609
3.014964
337.229609
1.993166
7.115854
22.675573
72.420810
337.229614
337.229615
337.229613
1.983623
337.229613
1.983615
7.075928
22.602677
72.278214
337.229617
337.229617
337.229615
1.997614
337.229615
1.997610
7.132350
22.712026
72.517737
337.229619
337.229617
337.229616
1.990970
337.229616
1.990969
7.106377
22.658304
72.392389
337.229618
337.229617
1.995197
337.229617
1.995195
7.122403
22.692181
72.474377
337.229619
337.229618
337.229618
337.229617
337.229617
337.229617
337.229617

==> plots/obj_n30_lbfgs.csv <==
954.71465055
585.47935355
448.78072799
400.59719127
374.02541430
361.87544052
354.76969176
352.10994617
350.50637769
349.63590198
348.97090029
348.62278620
348.47665318
348.37829751
348.20798362
348.04210239
347.85390076
347.66698663
347.47605084
347.31648179
347.15642670
347.01727779
346.93907950
346.82557212
346.72636377
346.67450046
346.63795617
346.61573378
346.58918578
346.55144645
346.50851039
346.47008408
346.44214746
346.42485357
346.40837079
346.38633428
346.36240132
346.33607115
346.30844885
346.29139893
346.28193833
346.27908315
346.27663090
346.27497287
346.27322966
346.27110388
346.26997251
346.26916826
346.26848478
346.26796314
346.26739705
346.26691308
346.26630827
346.26588293
346.26556956

==> plots/obj_n30_regul.csv <==
7700.53958211
3671.94977821
2976.29326151
2478.68268518
2134.19119852
1771.21237336
1389.08169970
1100.06271149
991.11802205
857.68698431
662.15626367
608.35069905
558.74451666
548.54329479
512.90507122
493.04733826
477.42779163
463.01427390
451.23606936
437.08022720
428.91605691
418.32147731
408.71040940
403.03300071
397.08330454
392.84785781
390.20137402
389.08361880
387.51356986
385.38362994
383.59868493
381.85248285
377.86773861
375.44105468
374.46106530
373.92032102
373.50566227
373.20685193
372.08850655
369.14510359
365.39242603
363.25463339
361.62913846
360.70924213
359.41417442
359.13720967
358.73964642
358.57161805
358.42512852
358.22909198
357.82780126
357.35210738
356.92105242
356.41970062
355.89115153
355.45414017
354.82362155
353.83633434
353.38328779
353.11178496
353.03723916
352.99563884
352.93902974
352.83981541
352.69442628
352.62225730
352.34535328
351.54293166
351.36450957
351.33873425
351.32706105
351.26339521
351.12043979
351.08786507
351.04237136
350.91357980
350.83442780
350.81187368
350.75236260
350.48120603
350.44907632
350.41930297
350.39291797
350.34950516
350.27871291
350.24493716
350.22252688
350.19138961
350.13069961
349.61941327
349.30541768
349.11305621
349.07602207
349.06672283
349.06106179
349.04901574
348.97140427
348.90791629
348.79540074
348.67589327
348.64456140
348.63040421
348.62501536
348.60990011
348.56568185
348.46477646
348.44291945
348.42541711
348.41094199
348.39820773
348.27319253
348.10503766
348.05860273
347.98308768
347.94165271
347.89054913
347.88037505
347.87273301
347.86425011
347.86023904
347.85479355
347.73026801
347.66599111
347.64931224
347.62634843
347.61843747
347.61166472
347.60702853
347.60186188
347.58425340
347.56546144
347.56182964
347.55989974
347.54658266
347.53356016
347.52865454
347.49748193
347.42073892
347.36988967
347.33928063
347.31736172
347.30818319
347.30046031
347.29428018
347.29005558
347.28792834
347.28388630
347.26164099
347.16936144
347.14738731
347.14375399
347.14228870
347.13621746
347.12778023
347.12542436
347.11410489
347.10810494
347.10551931
347.10410879
347.10181086
347.09048800
347.08676942
347.08335843
347.08028070
347.07907282
347.07808075
347.07523561
347.05852134
347.05559747
347.05387311
347.05134903
347.05092212
347.05027393
347.04783479
347.04677592
347.04337484
347.04042118
347.03992203
347.02953822
347.01884754
347.00947944
347.00734896
347.00456967
346.98020787
346.96985695
346.96729572
346.96640185
346.96415788
346.96130976
346.96032258
346.95930771
346.95252390
346.94862799
346.94181209
346.94011167
346.93872923
346.93738490
346.93528406
346.93029319
346.92512630
346.92354453
346.91545593
346.88809344
346.88275444
346.88083277
346.88014690
346.87859070
346.87708678
346.87514085
346.87096838
346.87057075
346.86972195
346.86831489
346.86730851
346.86618846
346.86310302
346.85892404
346.84828334
346.82273332
346.81591956
346.81430370
346.81341550
346.80947498
346.80585385
346.80274594
346.79946015
346.79646067
346.78180454
346.76558927
346.76334216
346.76296138
346.76270502

==> plots/obj_n500_lbfgs.csv <==
1,609939.7174
2,387215.3203
3,305798.9645
4,276736.6408
5,259013.6448
6,246863.159
7,238571.0809
8,230884.6723
9,228495.437
10,225821.924
11,221182.2355
12,216808.0857
13,215086.1477
14,214026.3421
15,208504.7205
16,203872.8162
17,200002.6433
18,195629.2808
19,192559.5603
20,192094.8678
21,190868.9737
22,188546.0619
23,186922.2748
24,186055.0666
25,185573.2432
26,185259.0485
27,185008.1714
28,184807.3583
29,184628.1586
30,184484.1841
31,184372.3186
32,184298.4145
33,184236.2503
34,184180.5591
35,184135.266
36,184101.3893
37,184076.2434
38,184056.3174
39,184037.2009
40,184016.9682
41,183994.6875
42,183973.3751
43,183955.0178
44,183941.2279
45,183928.704
46,183917.1464
47,183906.4869
48,183896.9992
49,183887.8759
50,183878.6031
51,183869.2126
52,183860.0642
53,183851.4537
54,183843.5899
55,183835.5941
56,183828.1226
57,183821.8073
58,183815.7953
59,183810.7378
60,183806.2798
61,183802.2687
62,183798.4168
63,183794.0229
64,183789.9332
65,183786.1515
66,183782.521
67,183778.7406
68,183774.1829
69,183769.0726
70,183764.0298
71,183758.7868
72,183753.9576
73,183750.1984
74,183747.5148
75,183745.1097
76,183743.0051
77,183741.0772
78,183739.251
79,183737.5562
80,183735.6336
81,183733.7306
82,183732.1546
83,183730.8455
84,183729.8297
85,183728.8364
86,183727.9234
87,183727.0632
88,183726.2849
89,183725.6255
90,183724.9835
91,183724.365
92,183723.7713
93,183723.1089
94,183722.4271
95,183721.7782
96,183721.1123
97,183720.3347
98,183719.3619
99,183718.197
100,183716.937
101,183715.5663
102,183714.1774
103,183712.9106
104,183711.7335
105,183710.6725
106,183709.5703
107,183708.4822
108,183707.3634
109,183706.295
110,183705.183
111,183704.1504
112,183703.2407
113,183702.4101
114,183701.6239
115,183700.7592
116,183699.8581
117,183699.0379
118,183698.2247
119,183697.589
120,183697.0903
121,183696.6813
122,183696.3287
123,183696.0287
124,183695.725
125,183695.4374
126,183695.1388
127,183694.8435
128,183694.5847
129,183694.3135
130,183694.065
131,183693.7881
132,183693.465
133,183693.1414
134,183692.8193
135,183692.5041
136,183692.2099
137,183691.9215
138,183691.6595
139,183691.427
140,183691.2043
141,183690.995
142,183690.7858
143,183690.5679
144,183690.3609
145,183690.161
146,183689.9598
147,183689.7527
148,183689.5166
149,183689.3048
150,183689.0867
151,183688.8734
152,183688.6853
153,183688.5272

==> plots/times.csv <==
2,0.008483,0.632359,0.838533
5,0.027149,0.334893,4.220451
10,0.060334,0.436768,11.162834
15,0.110945,0.449370,2.626710
20,0.153717,0.466912,4.750124
25,0.228121,0.673065,6.403446
30,0.283384,0.535963,8.659388
35,0.484935,0.359440,8.890742
40,0.513607,0.957507,11.568919

==> plots/times_a.csv <==
2,0.010200,0.227480,8.632990
10,0.065134,1.156499,13.561744
50,1.158436,8.432093,17.410354
100,3.297977,24.574034,57.211015
250,17.110751,140.492348,379.684734
500,128.391730,690.114711,0
